CKM and CPV measurements in the beauty and charm sector

Measurements of CKM elements and $CP$-violating observables are sensitive to revealing effects beyond the SM. These proceedings discuss four recent LHCb results. The first one presents $CP$ violation measurements in $B^0_s$ decays. Tree-level measurements of the CKM angle $\gamma$ are one of the most important tests of $CP$ violation in the SM. Additionally, the second one presents the results of a recent analysis of $B^{\pm} \rightarrow [h'^+h'^-\pi^+\pi^-]_Dh^{\pm}$ ($h=K,\pi$). The third one discusses the combination of previous LHCb $\gamma$ measurements except for the presented results. Achieved precision of the LHCb result: $(67 \pm 4)^{\circ}$ dominates the world average. Charm physics serves as a unique probe to test the flavor sector in the SM. The fourth one shows the search for $CP$ violation in the multi-body $D$ decays.

==> readme.txt <==
Le versioni "master" dei file in questo folder si possono trovare in
https://gitlab.sissamedialab.it/gamboz/pos/-/tree/master/var/package

mg 2020-07-14

